Evidence for a postreproductive phase in female false killer whales Pseudorca crassidens

A substantial period of life after reproduction ends, known as postreproductive lifespan (PRLS), is at odds with classical life history theory. Prolonged PRLS has been confirmed in only two non-human mammals, both odontocete cetaceans. We investigate the evidence for PRLS in a third species, the false killer whale, Pseudorca crassidens, using a quantitative measure of PRLS and morphological evidence from reproductive tissue. We examined specimens from false killer whales from combined strandings (South Africa, 1981) and harvest (Japan 1979-80) and found morphological evidence of changes in the activity of the ovaries in relation to age. Ovulation had ceased in 50% of whales over 45 years, and all whales over 55 years old had ovaries classified as postreproductive. We also calculated a measure of PRLS, known as postreproductive representation (PrR) as an indication of the effect of inter-population demographic variability. PrR for the combined sample was 0.14, whereas the mean of the simulated distribution for PrR under the null hypothesis of no PRLS was 0.02. The 99th percentile of the simulated distribution was 0.08 and no simulated value exceeded 0.13. These results suggest that PrR was convincingly different from the measures simulated under the null hypothesis. We found morphological and statistical evidence for PRLS in South African and Japanese pods of false killer whales, suggesting that this species is the third non-human mammal in which this phenomenon has been demonstrated in wild populations. Our estimates for PrR in false killer whales (0.12-0.37) spanned the single values available for the short-finned pilot whale (0.28) and the killer whale (0.22) and are comparable to estimates for historical or hunter-gather human populations (0.3-0.47).

==> AF4_pseudorca_life_table.txt <==
age	age.code	n.lx	c.fx	pred.nlx	pred.cfx	pred.plx	pred.dx	pred.px	pred.qx	pred.Lx	ex	post.repro
8	0	1	91	1.9351349335933	91.0000000000033	1	0.0212652190504751	0.978734780949525	0.0212652190504751	1.92881278068304	47.0251445624145	NA
9	1	1	90	1.92249062777278	89.06486506641	0.978734780949525	0.0211262706348649	0.978414713519868	0.0215852864801322	1.91620978424796	46.3278539722153	NA
10	2	3	87	1.90992894072313	87.1423744386372	0.95760851031466	0.0209882301178358	0.978082661242286	0.0219173387577135	1.90368913666536	45.6259772709889	NA
11	3	0	87	1.89744933260758	85.2324454979141	0.936620280196824	0.0208510915671155	0.977737945667017	0.022262054332983	1.89125029986213	44.9194842956798	NA
12	4	1	86	1.88505126711667	83.3349961653065	0.915769188629709	0.0207148490891935	0.97737983615698	0.02262016384302	1.87889273928096	44.2083446848496	NA
13	5	0	86	1.87273421144525	81.4499448981899	0.895054339540515	0.0205794968290679	0.977007544771379	0.0229924552286206	1.8666159238574	43.4925278773716	NA
14	6	3	83	1.86049763626954	79.5772106867446	0.874474842711447	0.0204450289699942	0.976620220535332	0.0233797794646684	1.85441932599697	42.7720031111159	NA
15	7	1	82	1.8483410157244	77.7167130504751	0.854029813741453	0.0203114397332345	0.976216943007819	0.0237830569921808	1.84230242155256	42.04673942163	NA
16	8	3	79	1.83626382738072	75.8683720347507	0.833718374008219	0.0201787233778093	0.975796715045637	0.0242032849543633	1.83026468980187	41.3167056408069	NA
17	9	3	76	1.82426555222301	74.0321082073699	0.813539650630409	0.0200468742002522	0.975358454643584	0.0246415453564162	1.81830561342502	40.581870395544	NA
18	10	2	74	1.81234567462703	72.2078426551469	0.793492776430157	0.0199158865343622	0.97490098571034	0.0250990142896595	1.80642467848235	39.8422021063985	NA
19	11	2	72	1.80050368233767	70.3954969805199	0.773576889895795	0.0197857547509628	0.974423027614452	0.0255769723855479	1.79462137439231	39.0976689862262	NA
20	12	1	71	1.78873906644694	68.5949932981822	0.753791135144832	0.0196564732576578	0.973923183304774	0.0260768166952257	1.78289519390952	38.3482390388198	NA
21	13	3	68	1.7770513213721	66.8062542317353	0.734134661887174	0.0195280364985938	0.973399925773298	0.0266000742267023	1.771245633103	37.5938800575285	NA
22	14	1	67	1.76543994483389	65.0292029103632	0.71460662538858	0.0194004389542179	0.972851582584099	0.0271484174159015	1.75967219133446	36.8345596238798	NA
23	15	1	66	1.75390443783502	63.2637629655293	0.695206186434362	0.0192736751410434	0.972276318138226	0.027723681861774	1.74817437123683	36.070245106182	NA
24	16	4	62	1.74244430463863	61.5098585276943	0.675932511293319	0.0191477396114129	0.971672113278327	0.0283278867216727	1.73675167869287	35.3009036581233	NA
25	17	0	62	1.7310590527471	59.7674142230556	0.656784771681906	0.0190226269532642	0.971036741755521	0.0289632582444789	1.72540362281393	34.526502217361	NA
26	18	1	61	1.71974819288077	58.0363551703085	0.637762144728642	0.0188983317898977	0.970367742980514	0.029632257019486	1.71412971591888	33.7470075040995	NA
27	19	0	61	1.708511238957	56.3166069774278	0.618863812938744	0.0187748487797467	0.969662390355978	0.030337609644022	1.70292947351311	32.9623860196596	NA
28	20	2	59	1.69734770806923	54.6080957384708	0.600088964158998	0.0186521726161446	0.968917654330996	0.0310823456690041	1.69180241426775	32.1726040450421	NA
29	21	1	58	1.68625712046626	52.9107480304016	0.581436791542853	0.0185302980271012	0.968130159121973	0.0318698408780268	1.68074805999893	31.3776276394736	NA
30	22	4	54	1.67523899953161	51.2244909099353	0.562906493515752	0.0184092197750719	0.967296131796076	0.0327038682039236	1.66976593564732	30.5774226389534	NA
31	23	3	51	1.66429287176304	49.5492519104037	0.54449727374068	0.0182889326567359	0.966411342097103	0.0335886579028973	1.65885556925762	29.7719546547807	NA
32	24	2	49	1.65341826675221	47.8849590386407	0.526208341083944	0.0181694315027709	0.965471030988708	0.0345289690112921	1.64801649195834	28.9611890720794	NA
33	25	0	49	1.64261471716447	46.2315407718884	0.508038909581173	0.0180507111776307	0.96446982536729	0.0355301746327102	1.63724823794161	28.1450910483104	NA
34	26	2	47	1.63188175871875	44.588926054724	0.489988198403542	0.0179327665793262	0.963401635717444	0.0365983642825561	1.6265503444432	27.3236255117727	1
35	27	1	46	1.62121893016764	42.9570442960052	0.472055431824216	0.0178155926392042	0.962259532592693	0.0377404674073074	1.61592235172259	26.4967571600975	NA
36	28	3	43	1.61062577327755	41.3358253658376	0.454239839185012	0.0176991843217306	0.961035596627794	0.0389644033722056	1.60536380304328	25.6644504587314	1
37	29	4	39	1.60010183280901	39.72519959256	0.436540654863281	0.0175835366242742	0.959720735220455	0.0402792647795452	1.59487424465306	24.8266696394077	NA
38	30	4	35	1.58964665649712	38.125097759751	0.418957118239007	0.0174686445768908	0.958304456908821	0.0416955430911793	1.58445322576462	23.9833786986108	1
39	31	1	34	1.57925979503212	36.5354511032539	0.401488473662116	0.0173545032421106	0.956774591599569	0.0432254084004308	1.57410029853609	23.1345413960284	NA
40	32	1	33	1.56894080204006	34.9561913082218	0.384133970420006	0.0172411077147253	0.95511694085302	0.0448830591469799	1.56381501805185	22.2801212529937	NA
41	33	1	32	1.55868923406364	33.3872505061817	0.36689286270528	0.0171284531215778	0.953314836938278	0.0466851630617215	1.55359694230338	21.4200815509184	NA
42	34	1	31	1.54850465054312	31.8285612721181	0.349764409583702	0.0170165346213523	0.951348581630687	0.0486514183693126	1.54344563217028	20.5543853297145	NA
43	35	5	26	1.53838661379743	30.280056621575	0.33274787496235	0.0169053474043667	0.949194724665696	0.0508052753343039	1.53336065140138	19.6829953862054	NA
44	36	3	23	1.52833468900533	28.7416700077775	0.315842527557983	0.0167948866923657	0.946825125728889	0.0531748742711111	1.52334156659603	18.805874272528	NA
45	37	0	23	1.51834844418673	27.2133353187722	0.299047640865618	0.0166851477383151	0.94420572023234	0.0557942797676604	1.51338794718543	17.922984294523	NA
46	38	2	21	1.50842745018413	25.6949868745855	0.282362493127303	0.0165761258261986	0.941294873683081	0.0587051263169195	1.50349936541415	17.0342875101146	2
47	39	2	19	1.49857128064417	24.1865594244013	0.265786367301104	0.0164678162708144	0.938041155240448	0.0619588447595522	1.49367539632174	16.1397457276805	NA
48	40	1	18	1.48877951199932	22.6879881437572	0.24931855103029	0.0163602144175743	0.934380276357427	0.065619723642573	1.48391561772449	15.2393205044103	NA
49	41	1	17	1.47905172344967	21.1992086317579	0.232958336612715	0.0162533156423034	0.930230804878539	0.0697691951214606	1.47421961019725	14.3329731446537	NA
50	42	2	15	1.46938749694483	19.7201569083082	0.216705020970412	0.0161471153510415	0.925488042322535	0.0745119576774651	1.46458695705542	13.4206646982573	1
51	43	2	13	1.45978641716601	18.2507694113634	0.20055790561937	0.0160416089798457	0.920015075295559	0.0799849247044407	1.45501724433706	12.5023559588908	NA
52	44	1	12	1.45024807150811	16.7909829941974	0.184516296639525	0.0159367919945941	0.913629352610905	0.0863706473890951	1.44551006078508	11.5780074623622	NA
53	45	3	9	1.44077205006204	15.3407349226892	0.168579504644931	0.0158326598907911	0.906081940837716	0.0939180591622839	1.43606499782956	10.6475794849217	1
54	46	1	8	1.43135794559708	13.8999628726272	0.152746844754139	0.015729208193374	0.897024333178917	0.102975666821083	1.42668164957023	9.71103204155472	1
55	47	2	6	1.42200535354338	12.4686049270301	0.137017636560766	0.0156264324565201	0.885953130934425	0.114046869065575	1.41735961275899	8.76832488426333	1
56	48	2	4	1.41271387197459	11.0465995734867	0.121391204104245	0.0155243282634564	0.872113236061776	0.127886763938224	1.40809848678257	7.81941750033686	2
57	49	1	3	1.40348310159055	9.63388570151215	0.105866875840789	0.0154228912262692	0.854318065931563	0.145681934068437	1.39889787364536	6.86426911061074	1
58	50	0	3	1.39431264570017	8.2304025999216	0.0904439846145198	0.0153221169857156	0.83058998283833	0.16941001716167	1.38975737795228	5.90283866771401	NA
59	51	0	3	1.38520211020438	6.83608995422143	0.0751218676288042	0.0152220012110366	0.797369238924513	0.202630761075487	1.38067660689177	4.93508485430534	NA
60	52	0	3	1.37615110357916	5.45088784401705	0.0598998664177676	0.0151225395997704	0.747536338490319	0.252463661509681	1.37165517021895	3.96096608129742	NA
61	53	0	3	1.36715923685874	4.07473674043789	0.0447773268179972	0.015023727877568	0.664479124923341	0.335520875076659	1.36269268023881	2.98044048606967	NA
62	54	1	2	1.35822612361888	2.70757750357916	0.0297535989404292	0.0149255617980091	0.498361128417031	0.501638871582969	1.35378875178958	1.99346593066922	1
63	55	1	1	1.34935137996028	1.34935137996028	0.0148280371424201	0.0148280371424201	NA	NA	0.674675689980138	1	1


==> AF6_Japan_fecundity_models.txt <==
age	df=2.1	df=2.9	df=3.7	df=4.5	df=5.3	df=6.1	df=6.9	df=7.7	df=8.5	df=8.9
8	0.368031416627321	0.316697395923229	0.251954598933942	0.224679661283282	0.233832748413177	0.244565419046428	0.248306478007704	0.248989279281969	0.249053087645305	0.249054163020068
9	0.36170051261874	0.318719056078323	0.26456004648353	0.235691939162827	0.238806745530502	0.247730793841015	0.251839657232225	0.252754406957888	0.252838283938374	0.252837536918705
10	0.355286945946389	0.319934547076602	0.276322882209271	0.248155592974962	0.245551903747072	0.251282517366952	0.255221920377439	0.256464453002638	0.256625479816994	0.256621167606834
11	0.348791977807434	0.320365201858834	0.286970018587937	0.261782980532481	0.25469107059237	0.255986922492514	0.258466630497501	0.259904075461408	0.260367661810081	0.260403797213794
12	0.342216856504787	0.320036443397424	0.296254029359785	0.276090561987961	0.26668169843284	0.263260365965816	0.262299639735839	0.262660769928409	0.26366441231455	0.264126425279344
13	0.335562817309775	0.318977176707231	0.303967567325553	0.290412430771071	0.281544215296597	0.274920436168466	0.26950622655443	0.265858899320326	0.265118726665588	0.266826432268921
14	0.328831082343764	0.317219159481451	0.3099553415172	0.303950582762705	0.298634525205111	0.292109798459149	0.284667538998079	0.27746099640536	0.271066602119478	0.268517490035539
15	0.322022860478382	0.31479636784051	0.31412231398334	0.315858332741138	0.31660510799436	0.314072930069854	0.309259112009223	0.304354966472519	0.300844217276909	0.300334600784626
16	0.315139347254022	0.311744372502348	0.316437225494462	0.325343361205252	0.333608838967074	0.338124667400235	0.339326855859624	0.339118473031748	0.338864980285932	0.338942493680664
17	0.308181724816249	0.308099739065942	0.316931168061858	0.331770210578771	0.34766145449259	0.360719302161924	0.369702537741192	0.374668714169919	0.376625176194159	0.376870355228436
18	0.301151161869743	0.303899464163041	0.315691573300275	0.334741161789462	0.357020980900618	0.378387453180273	0.396164668001822	0.408159292077218	0.413902066788235	0.414739233076477
19	0.294048813649421	0.299180457093903	0.31285255260499	0.334139398725757	0.360487241660469	0.388161631662552	0.414369882514232	0.436168577770698	0.45042563715608	0.453071148576555
20	0.286875821908346	0.293979074333457	0.308582904908305	0.330127318137439	0.357585779687288	0.387958894629221	0.419134455983112	0.449814303165897	0.478983097906842	0.491909602978549
21	0.279633314922035	0.288330712075611	0.303073245810106	0.323103111022594	0.348619210229689	0.377175672327089	0.406542099298088	0.435140974943098	0.459866555900075	0.465260792325806
22	0.272322407508768	0.282269459861644	0.296523609968297	0.313627794774185	0.334568657363512	0.357110148413482	0.378096845642432	0.394643849085285	0.403230436275434	0.40329342881724
23	0.264944201065516	0.275827816383089	0.289132586398706	0.30234059856067	0.316856350324831	0.330624011815987	0.340317251586865	0.345306452310349	0.347062831373044	0.347235752126141
24	0.25749978361906	0.269036466812772	0.281088641574932	0.289881522299102	0.297040419447074	0.301115612629797	0.299788360550663	0.295399597628076	0.292219820321359	0.291700080814901
25	0.249990229891919	0.26192411953549	0.272563851951815	0.276835661963896	0.276553361545896	0.271557044293436	0.261124550048496	0.248208373929693	0.237835217790003	0.235746362231888
26	0.242416601382653	0.254517398943397	0.263709878955581	0.263705757178485	0.256568795428955	0.244100776058766	0.227593961638788	0.208752206820974	0.188931421006991	0.179423943665485
27	0.234779946460148	0.246840790037845	0.254655729547102	0.250909981779755	0.238001434056597	0.220150715391363	0.201171173708061	0.182779106072669	0.166490484431244	0.161707179574344
28	0.227081300471457	0.238916629935304	0.24550668855722	0.238794291625571	0.221575461333579	0.200582499596674	0.182108209087216	0.168507995803678	0.160782403653897	0.159669660729543
29	0.219321685862789	0.230765140995953	0.236343803776864	0.227644942611923	0.207881437339208	0.185907237186092	0.169422733810896	0.16013286602601	0.156316147553387	0.15581029584844
30	0.21150211231322	0.222404500156583	0.227223456439231	0.217687946853094	0.197374398584432	0.176343621998317	0.161995828576249	0.154750370077488	0.152093060001976	0.151822049048984
31	0.203623576880725	0.213850939124343	0.218176844855148	0.209067780729571	0.190311304822677	0.171844725721705	0.159307370760943	0.151830881223958	0.147833290875422	0.147489796025198
32	0.195687064160104	0.205118870337543	0.209209600790361	0.20180644416372	0.18665692775731	0.172082976278047	0.161534082530152	0.153403336022334	0.146084793882057	0.142759610810952
33	0.187693546452386	0.196221033982306	0.200302148351949	0.195754681412073	0.185994380355688	0.176380571353082	0.168699052142804	0.162243625615104	0.157062260766302	0.155699724216761
34	0.179643983945314	0.187168661823806	0.191411651190219	0.190557906550368	0.187465716682855	0.183641286930981	0.179723794754299	0.176355119741472	0.174382717356932	0.174110921278387
35	0.171539324904476	0.177971654121489	0.18247630898801	0.185665783635435	0.189759616299125	0.192317531107709	0.192790454879354	0.192373951386931	0.192040417222071	0.191989390160505
36	0.163380505874695	0.168638766403731	0.173422270451208	0.18040817159898	0.191184046708181	0.200324484248	0.205888529117951	0.208697119581704	0.209748714261512	0.209843785953892
37	0.155168451891257	0.15917780333817	0.1641726245193	0.174133418982318	0.18991032018525	0.204882900048729	0.216170723253771	0.223748661293021	0.227706139655138	0.22801289398241
38	0.146904076700577	0.149595817316335	0.15465712446444	0.166364300339162	0.184462676168748	0.202724404866081	0.21847664518973	0.231658420747953	0.242583837596743	0.246851800699697
39	0.138588282989906	0.139899309652708	0.144820886717663	0.156902075631016	0.174312924586942	0.191514617432011	0.20629936825568	0.21819887305155	0.226076585584083	0.225143103660644
40	0.130221962625679	0.130094432468871	0.134630530231637	0.145831042645613	0.160132191936978	0.172093121705597	0.179362788127914	0.181703657218835	0.179867764782734	0.177673810133844
41	0.121805996900101	0.120187189396242	0.124076997040549	0.133434701814291	0.143373407644806	0.14848265911014	0.146651779078978	0.140687947257914	0.136211380728468	0.135451306344363
42	0.113341256785598	0.110183633201591	0.113175251216744	0.120080676127192	0.125504238550372	0.124741550475258	0.116412630283844	0.104323570492472	0.0954918945512777	0.0938291880644781
43	0.104828603196735	0.100090058344296	0.101961776313384	0.106130792708273	0.107515730732462	0.102689880643423	0.0909297773172065	0.074274740481294	0.0573953531709632	0.052188915596972
44	0.0962688872592191	0.0899131863453998	0.0904910546726374	0.0918996878781642	0.0899104777616426	0.0824055797700417	0.0691139236979758	0.0504035758709648	0.025835731548097	0.0113707479529136
45	0.0876629505856104	0.0796603417210714	0.0788320478174959	0.0776543252946104	0.0729358179263394	0.0635618874683257	0.0495666939873552	0.0311594116872103	0.00915204713553796	0
46	0.0790116255573724	0.0693396161393539	0.0670652980358334	0.0636347057238072	0.0568091585841126	0.046186506744905	0.0322933207952814	0.016546704077605	0.00328259609372706	0.000119805931038725
47	0.0703157356128821	0.0589600184254141	0.0552808437313251	0.0500783774705363	0.0418443835107416	0.0307864612250413	0.0184323962393366	0.0074036167895223	0.00104327420571921	4.15081567655701e-05
48	0.0615760955410428	0.0485316080838224	0.0435768144603066	0.0372379348397017	0.0284835257972365	0.0181331839591401	0.00881624492274428	0.00273445092522909	0.000272624391571603	6.85801999262998e-06
49	0.052793511780133	0.0380656101331505	0.0320583850509788	0.0253856563902935	0.0172441204006277	0.00890647472093942	0.00324649216623732	0.000743933319986715	5.17660567770604e-05	7.74533095388993e-07
50	0.0439687827215391	0.0275745092545399	0.0208367036754275	0.0148021417026946	0.00857704515851139	0.0032769406177857	0.000757436122089087	9.69296241128229e-05	3.10485010032095e-06	2.25249852817773e-08
51	0.0351026990180145	0.0170721215294596	0.0100274293785351	0.00574829982253536	0.00266248834706103	0.000619753341382961	3.64352168115456e-05	0	0	0
52	0.0261960438961213	0.00657364236442074	0	0	0	0	0	0	0	0
53	0.0172495934725093	0	0	0	0	0	0	0	0	0
54	0.00826411707369182	0	0	0	0	0	0	0	0	9.64988460555711e-16
55	0	0	0	0	0	0	0	0	1.50084871104558e-12	5.49163335581276e-17
56	0	0	0	0	0	0	0	0	0	3.76009864859214e-19
57	0	0	0	0	0	0	0	0	0	0
58	0	0	0	0	0	0	0	0	0	0
59	0	0	0	0	0	0	0	0	0	0
60	0	0	0	0	0	0	0	0	0	0
61	0	0	0	0	0	0	0	0	0	0
62	0	0	0	0	0	0	0	0	0	0
63	0	0	0	0	0	0	0	0	0	0


==> AF7_SouthAfrica_fecundity_models.txt <==
age	df=2.1	df=2.9	df=3.7	df=4.5	df=5.3	df=6.1	df=6.9	df=7.7	df=8.5	df=8.9
8	0.335090301214436	0.241404148310465	0.106273125742485	0.0277789100668458	0	0	0	0	0	0
9	0.328181049719501	0.252115077570579	0.139414210700761	0.0763928803513338	0.0505714570743964	0.0434700758610824	0.0419058522081473	0.0416645442976766	0.0416605604587642	0.0416624685082603
10	0.321136834605053	0.261242120317876	0.16951397150625	0.121652107674334	0.103051423825717	0.0980615037020009	0.0971535627663995	0.0971244483834858	0.0971994151226045	0.0972121654271271
11	0.313961420880844	0.268811403974719	0.196586526911986	0.163111301188899	0.153003880388865	0.151492081142978	0.151988834238869	0.152486163207902	0.152725413614497	0.152761038830199
12	0.306658584210732	0.274851166844478	0.220663095662775	0.2004584496903	0.199409941590686	0.202810829275785	0.205870503035061	0.207677327736647	0.208319891117843	0.208326036748387
13	0.299232110169956	0.279391984475703	0.24178538799462	0.233538181636007	0.241243954451526	0.250522696924147	0.25735012232827	0.26198140527093	0.264373007562392	0.264263101222158
14	0.291685793478245	0.282467043947978	0.259999126571423	0.262344796782911	0.277728719220476	0.292797046592022	0.303557953999201	0.311463009966486	0.318082451835344	0.320810233740881
15	0.284023437208581	0.28411246102606	0.275348142194675	0.286988448060596	0.308550617668532	0.328214233441657	0.341675705974335	0.349876803013258	0.35474098800599	0.355385783537397
16	0.276248851971465	0.284367632269346	0.287869468702968	0.307645598655297	0.333888070353562	0.356511938272666	0.3716744385744	0.379392668340191	0.381975706726719	0.38200861600515
17	0.268365855074602	0.283275611010985	0.297589883995652	0.324506308858179	0.354239861640957	0.378495230325853	0.395324958856402	0.405124563647373	0.409186523430746	0.40968803318249
18	0.260378269657963	0.2808834927681	0.304524410845441	0.337726839557527	0.370184173482631	0.395329283381101	0.413809575841059	0.427644555859753	0.436000989333675	0.437439639765991
19	0.252289923804216	0.277242792307558	0.308677373140048	0.347390476962323	0.382196286875265	0.407999781657207	0.427773990218907	0.445735335514038	0.461693149709782	0.465795046630581
20	0.244104649624592	0.272409791528031	0.310046635710933	0.353476713849826	0.390545647648928	0.417109031825575	0.437723580091695	0.458009825064084	0.481245129274913	0.494179931885778
21	0.235826282320287	0.266445834837288	0.308631541810792	0.35584143139571	0.395215571395347	0.422811242142756	0.443524515829764	0.462634308979008	0.480936042657869	0.487709144495818
22	0.227458659219563	0.259417547142812	0.304444693793111	0.354218035155754	0.395796988318744	0.424756390639567	0.444476101427995	0.459079724751276	0.468701398640399	0.470749876096536
23	0.219005618790756	0.251396949271961	0.297527029489273	0.348257183314601	0.391393415310561	0.42190372876349	0.440239666752082	0.449629410985237	0.453555327354226	0.454140924147685
24	0.21047099963148	0.242461446891144	0.287964667372317	0.33762189537161	0.380700808732938	0.412207689510445	0.430423784174581	0.437475148570791	0.438168483322827	0.437601601654259
25	0.201858639434339	0.232693672010242	0.275904938350902	0.322135749824954	0.362457704253512	0.39287752556333	0.412108507780979	0.422412223520627	0.425476638958226	0.422873338419406
26	0.193172373929537	0.222181161013561	0.261568275517401	0.301945424510366	0.336200553795682	0.362075521673327	0.380085083537432	0.393458387651525	0.404668620631279	0.409349952146638
27	0.184416035804846	0.211015859756394	0.245252639683076	0.277627493872686	0.302836466099922	0.320830832212081	0.333555398092637	0.342970234703268	0.349434105834247	0.350802956943352
28	0.175593453603416	0.199293454319397	0.227328196952959	0.250176856677772	0.264548770279321	0.272789566147235	0.278017040619598	0.281475525165624	0.283201779401475	0.283376593638276
29	0.16670845060001	0.187112535045707	0.208221920252549	0.220868929062329	0.224126954449756	0.22236097164829	0.219569162044946	0.217624069723578	0.216780831255755	0.216670704041976
30	0.157764843656284	0.174573610863183	0.188394092255686	0.191052425199668	0.18423514378702	0.173426759307535	0.16256805804636	0.154462055498472	0.150491182687737	0.149996421823043
31	0.148766442055788	0.161777999880258	0.168310534916115	0.161954632180497	0.146975115106007	0.129026928894784	0.110872269300076	0.0947989193646228	0.0840051658432622	0.0825650117619673
32	0.139717046319454	0.148826630078859	0.148415126815848	0.134555750992363	0.113756983375708	0.091307211672561	0.0686921765307927	0.0461948361487892	0.024198065534639	0.0141672922548506
33	0.130620447002359	0.135818789918024	0.129106620046576	0.109543710732941	0.0853445776629322	0.0613566067187065	0.0389205048249235	0.0184665781349867	0.00167669317929838	0
34	0.121480423472636	0.122850872265013	0.110722285103592	0.0873290143176104	0.0619677836451683	0.0391170357133766	0.0206461928471637	0.00751783255461467	0.000625795421932398	0
35	0.112300742673457	0.110015155965634	0.0935291332861128	0.0680904480623844	0.043450958503946	0.0236205862524055	0.0103447326882454	0.00319935496716317	0.000372297807663938	1.24212715468205e-05
36	0.103085157869067	0.0973986674916376	0.0777219808280449	0.0518287066646878	0.0293379431761461	0.0134607848434253	0.00480319989139024	0.00123990447804202	0.000124607361208047	3.4784454554566e-06
37	0.0938374073759189	0.0850821606648232	0.0634267463193774	0.0384152403609473	0.0190050113725737	0.00720328429361432	0.00200273394176023	0.000385848057490084	2.67014207369073e-05	4.36309701310461e-07
38	0.0845612132799847	0.0731392458933449	0.0507071315375836	0.0276318721623936	0.0117569606896979	0.00360215529606869	0.000735498425981473	8.4729795884761e-05	2.22425979819277e-06	1.38221086518311e-08
39	0.0752602801414146	0.0616356922764102	0.0395730499660222	0.0192015069761668	0.00690382457765983	0.0016763534854215	0.000242248788427064	1.38162393172656e-05	0	0
40	0.0659382936877312	0.0506289170431375	0.0299896042468396	0.0128122040579151	0.00381693002286902	0.000721809754806176	7.47292372911534e-05	2.6221202896923e-06	0	0
41	0.0565989194968191	0.0401676678021655	0.0218858796297413	0.00813705543676585	0.0019638759506384	0.00028390326338906	2.17450734123408e-05	6.06335399149896e-07	9.29041962058522e-10	3.19608107614403e-14
42	0.047245801671011	0.0302918946349527	0.0151631974026933	0.004851553116043	0.000923544722095304	9.92608386582069e-05	5.63400486527223e-06	1.23059240605416e-07	1.45417645454794e-10	3.74827257383813e-15
43	0.0378825615036212	0.0210328016851505	0.00970271469954073	0.00264902906502886	0.000384511050927838	2.92037669148863e-05	1.15137020149027e-06	1.7530089256745e-08	1.13239847594183e-11	9.8197370373804e-17
44	0.02851279613932	0.0124130619351973	0.00537236991222328	0.00125373567366357	0.000132003559489421	6.34050840453573e-06	1.38015396952123e-07	9.89291023638146e-10	2.35703089515571e-13	6.29205156710937e-19
45	0.0191400772297862	0.00444717450427864	0.00203318901014772	0.000430516767044138	2.88865881426857e-05	4.93320213595413e-07	0	0	0	0
46	0.00976794958611462	0	0	0	0	0	0	0	0	0
47	0.00039992982949277	0	0	0	0	0	0	0	0	0
48	0	0	0	0	0	0	0	0	4.64997585997002e-20	1.22599188420775e-28
49	0	0	0	0	0	0	0	0	3.73086913159978e-21	9.17846860940608e-31
50	0	0	0	0	0	0	0	0	1.09331257726131e-23	1.205379616618e-33
51	0	0	0	0	0	0	0	0	0	0
52	0	0	0	0	0	0	0	0	0	0
53	0	0	0	0	0	0	0	0	0	0
54	0	0	0	0	0	0	0	0	2.69138602462393e-31	6.01312776554371e-46
55	0	0	0	0	0	0	0	0	5.50778279288561e-33	8.35353306999242e-49
56	0	0	0	0	0	0	0	0	0	2.2037354803269e-52
57	0	0	0	0	0	0	0	0	0	0
58	0	0	0	0	0	0	0	0	0	0
59	0	0	0	0	0	0	0	0	0	0
60	0	0	0	0	0	0	0	0	0	0
61	0	0	0	0	0	0	0	0	0	0
62	0	0	0	0	0	0	0	0	0	0
63	0	0	0	0	0	0	0	0	0	0


==> AF8_Combinedpopulation_fecundity_models.txt <==
age	df=2.1	df=2.9	df=3.7	df=4.5	df=5.3	df=6.1	df=6.9	df=7.7	df=8.5	df=8.9
8	0.361201052561029	0.297293211285272	0.206176790295421	0.160874242855424	0.156541420035956	0.159998244591125	0.16144467940468	0.161715425004722	0.161741210583543	0.161741665034298
9	0.354330432901161	0.301885970497091	0.226134220949376	0.184372257146875	0.177377664455758	0.179746785648968	0.181222659139837	0.181549241712547	0.181575635314664	0.181575017693084
10	0.347364191289491	0.305342498305045	0.244389078354557	0.207889297870021	0.198978758826507	0.199748205027872	0.200996078749857	0.201378565967124	0.201412423294238	0.201408503631743
11	0.340304498131876	0.307694002010379	0.260737097835761	0.231018419573361	0.221471729435173	0.220318211969812	0.220808332260946	0.221144822067283	0.221238100382247	0.22124185249461
12	0.333153511211675	0.308975596907521	0.275007466838323	0.253244368713397	0.244805395159034	0.241985237756406	0.240974383591661	0.24073122304529	0.24091355569473	0.241053605191523
13	0.325913375508573	0.309225846691769	0.287069711254781	0.27397844087547	0.26861486798825	0.265345197584691	0.262581138007671	0.260595019374053	0.259921310044205	0.260476483177124
14	0.318586223033187	0.308486298464146	0.296838155764273	0.292612069592377	0.292141734519407	0.290562158291095	0.287436929129557	0.283940677338147	0.280731970260078	0.279434086678217
15	0.311174172677015	0.306801021434073	0.304273696801843	0.3085789048383	0.314287247805539	0.316796804031522	0.316061572824118	0.314055427054516	0.312315261491351	0.312053755421591
16	0.303679330077275	0.304216157439199	0.309382925931536	0.321411863418236	0.33380542463795	0.342204070241891	0.346314616933072	0.347735445954403	0.348082182468968	0.348173059658842
17	0.296103787496131	0.300779490247171	0.312214914821915	0.330783426604926	0.349550327477095	0.364543982581533	0.375069090963913	0.38114013057904	0.383601329121046	0.383910043275331
18	0.288449623713847	0.296540039327477	0.312856182482914	0.33652326512504	0.360666949587877	0.381803475145059	0.399406284677442	0.412104678617792	0.418621096691528	0.4196088242428
19	0.280718903935349	0.291547682433094	0.311424488914767	0.338614071821267	0.366669982906912	0.392526323940786	0.41643269390045	0.43760393247288	0.452776688882291	0.455821670974851
20	0.272913679709698	0.285852809958898	0.308062131915483	0.337171446306481	0.367422792751951	0.395937571894074	0.423425070339288	0.451103017052144	0.479154276257444	0.492449916461661
21	0.265035988861933	0.27950601269126	0.302929374139599	0.332415671939536	0.363061721661053	0.391921515323517	0.418949397177844	0.44486902041996	0.468128161743169	0.474884309293942
22	0.257087855436782	0.27255780327207	0.296198512270098	0.324642765859716	0.35391205181062	0.380873100336434	0.403853908566841	0.421801696647906	0.432411816002026	0.433867468987448
23	0.24907128965368	0.265058370508672	0.28804893887112	0.314200384070738	0.340429881546886	0.363535569004793	0.380571197740396	0.39077945724759	0.395204722153715	0.395799316099796
24	0.240988287872558	0.257057364604569	0.278663359315837	0.301471816810385	0.323185879420386	0.340934630484522	0.35172724165124	0.356365594124766	0.357778617379646	0.357930751212958
25	0.232840832569863	0.248603710497048	0.268225129373487	0.286868647867444	0.302883542947178	0.314374847344081	0.319609312630683	0.320496431921864	0.320030653239865	0.319960508260372
26	0.224630892324235	0.239745445797824	0.256916492360717	0.270829733541316	0.280382726622908	0.285384479358609	0.286203757077819	0.284825338345203	0.282837142761568	0.2818785060191
27	0.216360421811301	0.230529579368197	0.244917339831672	0.253821423524009	0.256691821872917	0.255562010100406	0.253106960919576	0.250881144177468	0.249237943628584	0.248831695819891
28	0.208031361807018	0.221001966343181	0.232404022480207	0.236332428964436	0.232907783398385	0.226398878388646	0.221304210044029	0.218639422228405	0.217572172581559	0.217449895999184
29	0.199645639198992	0.211207195464051	0.219547726857797	0.218857593129035	0.210113126775244	0.199200079519662	0.19139528051216	0.187498007608618	0.186075278119141	0.18589803961282
30	0.191205167005235	0.20118848488989	0.206512033584225	0.201868366342906	0.189259768830503	0.175120434823611	0.164196226175557	0.157537226233724	0.154637845612829	0.154317614028921
31	0.182711844399772	0.190987583226353	0.193449493238349	0.185772936482884	0.171067332298699	0.155189929031335	0.141279641885037	0.130102325647747	0.122919400359825	0.12213357107554
32	0.174167556744548	0.180644673307981	0.180497375659668	0.17087367288024	0.155947745178828	0.140183640468706	0.124972732968257	0.110201259213587	0.0958151545368577	0.0892210268508145
33	0.165574175627075	0.17019827725419	0.167773103623132	0.157332067320071	0.143956744299337	0.130340382362047	0.116851803618765	0.104072453757087	0.0935019481041983	0.090761650440191
34	0.156933558903269	0.159685162425604	0.155370170836693	0.145151139038682	0.134773679602546	0.125132678315551	0.115959336209016	0.108517400995077	0.104330603248291	0.103795949902166
35	0.148247550744902	0.149140249057082	0.143355453318436	0.134182598571465	0.127719853726883	0.123274713332243	0.119580473497373	0.116983916016443	0.115781794447371	0.115618363932604
36	0.139517981691159	0.138596521445783	0.131768675038143	0.124161165669764	0.121835814713945	0.122911083145173	0.124885079599923	0.126504832085934	0.127287499190759	0.127368155369868
37	0.130746668703727	0.128084945532073	0.120624390615175	0.11476141942263	0.116039963588032	0.121856221803533	0.12899425982544	0.135223429240386	0.139033607884344	0.139418614123865
38	0.121935415224897	0.117634396438314	0.109916309214771	0.105664718275405	0.109366294793139	0.117984662672047	0.128341660833168	0.13862080373146	0.148029826838751	0.151988316363131
39	0.113086011238159	0.107271599951382	0.0996232805704704	0.0966186051200468	0.101216726072926	0.109951539912141	0.119788763766009	0.128997090273627	0.136107092564635	0.13705327499723
40	0.10420023333076	0.0970210919995202	0.0897159621098385	0.0874728564112327	0.091503714192208	0.0978940159546111	0.10380968662283	0.107899324536264	0.109452225745857	0.109133942138361
41	0.0952798447577267	0.0869051998651027	0.0801631658322684	0.0781856186902885	0.0805901425953515	0.0832987330534482	0.0842272005589156	0.0838692252063483	0.0834066427890308	0.0833136354020791
42	0.0863265955068615	0.0769440482094689	0.0709371110637953	0.068805007145055	0.0690691580480626	0.0680285638730273	0.064566333452042	0.0605427731653927	0.0580912554258892	0.0576894234048442
43	0.0773422223642122	0.0671555920162636	0.0620171676643137	0.0594390843229696	0.0575337048274937	0.0534775893759372	0.0468197311567698	0.0392907937563246	0.0332856811300374	0.0319206441738704
44	0.0683284489795595	0.0575556773666091	0.053392028812874	0.0502269531275736	0.0464527811877115	0.0403859523173038	0.0319905922866957	0.0221000401967626	0.0113887616041058	0.00611657692881788
45	0.0592869859314526	0.0481581296441227	0.0450605075164707	0.0413180674845373	0.0361615574051244	0.0290632175248364	0.0204288973307407	0.0109895308794851	0.00186597514074927	0
46	0.0502195307913514	0.038974867439932	0.0370312733458446	0.0328604910017938	0.0269049101701573	0.0196479360092454	0.0120132747204799	0.00516065088696004	0.000687472302508116	0
47	0.0411277681864442	0.0300160391935708	0.0293218546606752	0.0249949190719536	0.0188763615027631	0.0122240922244281	0.00635562658280133	0.00225141465162349	0.000287927938555084	1.04908862418526e-05
48	0.0320133698607237	0.0212901785566351	0.0219571715548887	0.0178503623932059	0.0122259986674887	0.00679593473677316	0.00291131112971322	0.000846175507318645	8.6260512159805e-05	2.31268467004867e-06
49	0.0228779947339228	0.0128043736711382	0.0149677817894629	0.0115384812602984	0.00703828226145554	0.0032198296473842	0.00107038755627544	0.000240492050704791	1.76730827313082e-05	2.80084751090966e-07
50	0.013723288957927	0.00456444505478316	0.00838794895618197	0.0061455069497568	0.00329715560108104	0.00117819580824122	0.000264124257695032	3.43148397929262e-05	1.18599522435192e-06	9.20538572317373e-09
51	0.00455088597029602	0	0.002253595513879	0.00172270597691214	0.000864264678692103	0.000225027279904864	1.62492325382614e-05	0	0	0
52	0	0	0	0	0	0	0	0	0	0
53	0	0	0	0	0	0	0	0	0	0
54	0	0	0	0	0	0	0	0	2.17046959308462e-12	9.74851078325063e-16
55	0	0	0	0	0	0	0	0	2.18840242507973e-12	4.11797401712656e-17
56	0	0	0	0	0	0	0	0	0	2.87251327816085e-19
57	0	0	0	0	0	0	0	0	0	0
58	0	0	0	0	0	0	0	0	0	0
59	0	0	0	0	0	0	0	0	0	0
60	0	0	0	0	0	0	0	0	0	0
61	0	0	0	0	0	0	0	0	0	0
62	0	0	0	0	0	0	0	0	0	0
63	0	0	0	0	0	0	0	0	0	0

